DS6, Deformation-aware Semi-supervised Learning: Application to Small Vessel Segmentation with Noisy Training Data

Blood vessels of the brain provide the human brain with the required nutrients and oxygen. As a vulnerable part of the cerebral blood supply, pathology of small vessels can cause serious problems such as Cerebral Small Vessel Diseases (CSVD). It has also been shown that CSVD is related to neurodegeneration, such as Alzheimer's disease. With the advancement of 7 Tesla MRI systems, higher spatial image resolution can be achieved, enabling the depiction of very small vessels in the brain. Non-Deep Learning-based approaches for vessel segmentation, e.g., Frangi's vessel enhancement with subsequent thresholding, are capable of segmenting medium to large vessels but often fail to segment small vessels. The sensitivity of these methods to small vessels can be increased by extensive parameter tuning or by manual corrections, albeit making them time-consuming, laborious, and not feasible for larger datasets. This paper proposes a deep learning architecture to automatically segment small vessels in 7 Tesla 3D Time-of-Flight (ToF) Magnetic Resonance Angiography (MRA) data. The algorithm was trained and evaluated on a small imperfect semi-automatically segmented dataset of only 11 subjects; using six for training, two for validation, and three for testing. The deep learning model based on U-Net Multi-Scale Supervision was trained using the training subset and was made equivariant to elastic deformations in a self-supervised manner using deformation-aware learning to improve the generalisation performance. The proposed technique was evaluated quantitatively and qualitatively against the test set and achieved a Dice score of 80.44 $\pm$ 0.83. Furthermore, the result of the proposed method was compared against a selected manually segmented region (62.07 resultant Dice) and has shown a considerable improvement (18.98\%) with deformation-aware learning.

==> data/apex.dat <==
1 77.86395863 3 76.31232097 5 76.87286473 7 74.68619386 9 76.69383702 11 76.9321804
1 77.07171754 3 76.84170488 5 74.65973733 7 74.93262651 9 76.85373163 11 79.84168275
1 76.59403857 3 76.93578841 5 75.66035002 7 75.16235249 9 74.75349368 11 75.51437465

==> data/apex_original.dat <==
1 77.86395863 3 76.87286473 5 76.69383702 7 76.31232097 9 74.68619386 11 76.9321804
1 77.07171754 3 74.65973733 5 76.85373163 7 76.84170488 9 74.93262651 11 79.84168275
1 76.59403857 3 75.66035002 5 74.75349368 7 76.93578841 9 75.16235249 11 75.51437465


==> data/data.csv <==
Epoch,U_Net,Attention_Unet,Unet_mss,Unet_def,unetmss_def
1,0.3771194815635680,0.37525036931037900,0.3863331377506260,0.25545361638069200,0.2893425226211550
2,0.32068994641304000,0.29675740003585800,0.32124975323677100,0.23709262907505000,0.269477516412735
3,0.28846484422683700,0.47353869676590000,0.3180575370788570,0.2633410096168520,0.2512613534927370
4,0.2868766486644750,0.297701358795166,0.3353433609008790,0.2401931881904600,0.2545403838157650
5,0.33303773403167700,0.27456772327423100,0.3217656910419460,0.24385575950145700,0.2568694055080410
6,0.2964320182800290,0.2841474711894990,0.39885443449020400,0.2252679020166400,0.2289254367351530
7,0.3132777512073520,0.26947474479675300,0.2735789120197300,0.2213452011346820,0.23073171079158800
8,0.27578186988830600,0.319516122341156,0.2979320287704470,0.2244802713394170,0.2365691363811490
9,0.29222986102104200,0.2826695144176480,0.2632780075073240,0.22233664989471400,0.23660743236541700
10,0.3242679238319400,0.2775701582431790,0.27309489250183100,0.2248000055551530,0.2374543696641920
11,0.4826923608779910,0.2908570468425750,0.2570454776287080,0.22226016223430600,0.22989501059055300
12,0.26649561524391200,0.254769891500473,0.252900093793869,0.21976585686206800,0.23736679553985600
13,0.26085418462753300,0.2488393634557720,0.26334846019744900,0.2420637309551240,0.23440030217170700
14,0.2707456350326540,0.3136652112007140,0.25477084517478900,0.21355730295181300,0.2260117083787920
15,0.2700766324996950,0.26162639260292100,0.24292436242103600,0.22402410209178900,0.22993215918541000
16,0.3787921071052550,0.3212248980998990,0.24647589027881600,0.21896132826805100,0.23018963634967800
17,0.24175255000591300,0.2744739055633550,0.2521079480648040,0.22318671643734000,0.2353987991809850
18,0.2411435842514040,0.2638513445854190,0.24083223938942000,0.22448581457138100,0.23167693614959700
19,0.23797288537025500,0.26206284761428800,0.24406369030475600,0.2215002030134200,0.22723393142223400
20,0.3122822940349580,0.23242948949337000,0.24307659268379200,0.22903591394424400,0.2324434518814090
21,0.24078471958637200,0.24250957369804400,0.24190711975097700,0.2202884703874590,0.2300979197025300
22,0.22962278127670300,0.2738034427165990,0.251461386680603,0.22152572870254500,0.2301003783941270
23,0.25428417325019800,0.2325267642736440,0.24488064646720900,0.22530101239681200,0.23052623867988600
24,0.2968268394470220,0.23442503809928900,0.24564820528030400,0.22405371069908100,0.23195886611938500
25,0.25303295254707300,0.2634776830673220,0.30889642238616900,0.22477781772613500,0.22858615219593000
26,0.2297459989786150,0.2370806336402890,0.23774440586566900,0.22603623569011700,0.23443572223186500
27,0.23687352240085600,0.2452707588672640,0.23893912136554700,0.22007983922958400,0.23234683275222800
28,0.2528919279575350,0.2278321236371990,0.23407578468322800,0.2227308750152590,0.23257586359977700
29,0.23203279078006700,0.23065140843391400,0.23860037326812700,0.2227555364370350,0.2279234528541570
30,0.286070317029953,0.24357181787490800,0.23551876842975600,0.2340315282344820,0.23123911023140000
31,0.22603680193424200,0.2248811572790150,0.24428510665893600,0.22346071898937200,0.2368350327014920
32,0.23095667362213100,0.22601772844791400,0.23836740851402300,0.22270359098911300,0.2290416806936260
33,0.23206843435764300,0.24679020047187800,0.23963643610477400,0.2220817357301710,0.2287546992301940
34,0.27321162819862400,0.22792208194732700,0.23941482603550000,0.22335319221019700,0.23471775650978100
35,0.24600575864315000,0.23552116751670800,0.23754091560840600,0.225460484623909,0.2316041737794880
36,0.23263923823833500,0.2618340849876400,0.23949308693409000,0.22779513895511600,0.22504858672618900
37,0.2375526875257490,0.23637866973877000,0.23712629079818700,0.21917156875133500,0.23214049637317700
38,0.23147302865982100,0.25422197580337500,0.23928187787532800,0.2214616984128950,0.23731771111488300
39,0.2400234043598180,0.2192889004945760,0.23960617184639000,0.2231724113225940,0.24049830436706500
40,0.2258336842060090,0.23668469488620800,0.24224978685379000,0.23595038056373600,0.23269778490066500
41,0.22209523618221300,0.22106607258319900,0.25201115012168900,0.22077913582325000,0.2309063822031020
42,0.22663696110248600,0.26119205355644200,0.2403872162103650,0.2308582365512850,0.22786787152290300
43,0.2271961122751240,0.22093817591667200,0.23589208722114600,0.22010062634944900,0.23923976719379400
44,0.3013266921043400,0.22217990458011600,0.24556392431259200,0.22029326856136300,0.23487481474876400
45,0.251080185174942,0.2206178456544880,0.2371683120727540,0.22703605890274000,0.23552435636520400
46,0.22154922783374800,0.22782990336418200,0.24372194707393600,0.21616588532924700,0.23727619647979700
47,0.25623446702957200,0.2543984353542330,0.2412673979997640,0.2298204004764560,0.23053796589374500
48,0.2267129272222520,0.21913470327854200,0.2435082495212560,0.23493337631225600,0.23003126680851000
49,0.21752946078777300,0.22025173902511600,0.23943594098091100,0.22475282847881300,0.2335030734539030
50,0.21903905272483800,0.24183402955532100,0.24596787989139600,0.2337258905172350,0.22821684181690200

==> manuscript.v6 (1)/data/apex.dat <==
1 77.86395863 3 76.31232097 5 76.87286473 7 74.68619386 9 76.69383702 11 76.9321804
1 77.07171754 3 76.84170488 5 74.65973733 7 74.93262651 9 76.85373163 11 79.84168275
1 76.59403857 3 76.93578841 5 75.66035002 7 75.16235249 9 74.75349368 11 75.51437465

==> manuscript.v6 (1)/data/apex_original.dat <==
1 77.86395863 3 76.87286473 5 76.69383702 7 76.31232097 9 74.68619386 11 76.9321804
1 77.07171754 3 74.65973733 5 76.85373163 7 76.84170488 9 74.93262651 11 79.84168275
1 76.59403857 3 75.66035002 5 74.75349368 7 76.93578841 9 75.16235249 11 75.51437465


==> manuscript.v6 (1)/data/data.csv <==
Epoch,U_Net,Attention_Unet,Unet_mss,Unet_def,unetmss_def
1,0.3771194815635680,0.37525036931037900,0.3863331377506260,0.25545361638069200,0.2893425226211550
2,0.32068994641304000,0.29675740003585800,0.32124975323677100,0.23709262907505000,0.269477516412735
3,0.28846484422683700,0.47353869676590000,0.3180575370788570,0.2633410096168520,0.2512613534927370
4,0.2868766486644750,0.297701358795166,0.3353433609008790,0.2401931881904600,0.2545403838157650
5,0.33303773403167700,0.27456772327423100,0.3217656910419460,0.24385575950145700,0.2568694055080410
6,0.2964320182800290,0.2841474711894990,0.39885443449020400,0.2252679020166400,0.2289254367351530
7,0.3132777512073520,0.26947474479675300,0.2735789120197300,0.2213452011346820,0.23073171079158800
8,0.27578186988830600,0.319516122341156,0.2979320287704470,0.2244802713394170,0.2365691363811490
9,0.29222986102104200,0.2826695144176480,0.2632780075073240,0.22233664989471400,0.23660743236541700
10,0.3242679238319400,0.2775701582431790,0.27309489250183100,0.2248000055551530,0.2374543696641920
11,0.4826923608779910,0.2908570468425750,0.2570454776287080,0.22226016223430600,0.22989501059055300
12,0.26649561524391200,0.254769891500473,0.252900093793869,0.21976585686206800,0.23736679553985600
13,0.26085418462753300,0.2488393634557720,0.26334846019744900,0.2420637309551240,0.23440030217170700
14,0.2707456350326540,0.3136652112007140,0.25477084517478900,0.21355730295181300,0.2260117083787920
15,0.2700766324996950,0.26162639260292100,0.24292436242103600,0.22402410209178900,0.22993215918541000
16,0.3787921071052550,0.3212248980998990,0.24647589027881600,0.21896132826805100,0.23018963634967800
17,0.24175255000591300,0.2744739055633550,0.2521079480648040,0.22318671643734000,0.2353987991809850
18,0.2411435842514040,0.2638513445854190,0.24083223938942000,0.22448581457138100,0.23167693614959700
19,0.23797288537025500,0.26206284761428800,0.24406369030475600,0.2215002030134200,0.22723393142223400
20,0.3122822940349580,0.23242948949337000,0.24307659268379200,0.22903591394424400,0.2324434518814090
21,0.24078471958637200,0.24250957369804400,0.24190711975097700,0.2202884703874590,0.2300979197025300
22,0.22962278127670300,0.2738034427165990,0.251461386680603,0.22152572870254500,0.2301003783941270
23,0.25428417325019800,0.2325267642736440,0.24488064646720900,0.22530101239681200,0.23052623867988600
24,0.2968268394470220,0.23442503809928900,0.24564820528030400,0.22405371069908100,0.23195886611938500
25,0.25303295254707300,0.2634776830673220,0.30889642238616900,0.22477781772613500,0.22858615219593000
26,0.2297459989786150,0.2370806336402890,0.23774440586566900,0.22603623569011700,0.23443572223186500
27,0.23687352240085600,0.2452707588672640,0.23893912136554700,0.22007983922958400,0.23234683275222800
28,0.2528919279575350,0.2278321236371990,0.23407578468322800,0.2227308750152590,0.23257586359977700
29,0.23203279078006700,0.23065140843391400,0.23860037326812700,0.2227555364370350,0.2279234528541570
30,0.286070317029953,0.24357181787490800,0.23551876842975600,0.2340315282344820,0.23123911023140000
31,0.22603680193424200,0.2248811572790150,0.24428510665893600,0.22346071898937200,0.2368350327014920
32,0.23095667362213100,0.22601772844791400,0.23836740851402300,0.22270359098911300,0.2290416806936260
33,0.23206843435764300,0.24679020047187800,0.23963643610477400,0.2220817357301710,0.2287546992301940
34,0.27321162819862400,0.22792208194732700,0.23941482603550000,0.22335319221019700,0.23471775650978100
35,0.24600575864315000,0.23552116751670800,0.23754091560840600,0.225460484623909,0.2316041737794880
36,0.23263923823833500,0.2618340849876400,0.23949308693409000,0.22779513895511600,0.22504858672618900
37,0.2375526875257490,0.23637866973877000,0.23712629079818700,0.21917156875133500,0.23214049637317700
38,0.23147302865982100,0.25422197580337500,0.23928187787532800,0.2214616984128950,0.23731771111488300
39,0.2400234043598180,0.2192889004945760,0.23960617184639000,0.2231724113225940,0.24049830436706500
40,0.2258336842060090,0.23668469488620800,0.24224978685379000,0.23595038056373600,0.23269778490066500
41,0.22209523618221300,0.22106607258319900,0.25201115012168900,0.22077913582325000,0.2309063822031020
42,0.22663696110248600,0.26119205355644200,0.2403872162103650,0.2308582365512850,0.22786787152290300
43,0.2271961122751240,0.22093817591667200,0.23589208722114600,0.22010062634944900,0.23923976719379400
44,0.3013266921043400,0.22217990458011600,0.24556392431259200,0.22029326856136300,0.23487481474876400
45,0.251080185174942,0.2206178456544880,0.2371683120727540,0.22703605890274000,0.23552435636520400
46,0.22154922783374800,0.22782990336418200,0.24372194707393600,0.21616588532924700,0.23727619647979700
47,0.25623446702957200,0.2543984353542330,0.2412673979997640,0.2298204004764560,0.23053796589374500
48,0.2267129272222520,0.21913470327854200,0.2435082495212560,0.23493337631225600,0.23003126680851000
49,0.21752946078777300,0.22025173902511600,0.23943594098091100,0.22475282847881300,0.2335030734539030
50,0.21903905272483800,0.24183402955532100,0.24596787989139600,0.2337258905172350,0.22821684181690200
